Pomset logic: the other approach to non commutativity in logic

Thirty years ago, I introduced a non-commutative variant of classical linear logic, called "pomset logic", issued from a particular categorical interpretation of linear logic known as coherence spaces. In addition to the usual commutative multiplicative connectives of linear logic, pomset logic includes a non-commutative connective, "$\triangleleft$" called "before", associative and self-dual: $(A\triangleleft B)^\perp=A^\perp \triangleleft B^\perp$. The conclusion of a pomset logic proof is a Partially Ordered MultiSET of formulas. Pomset logic enjoys a proof net calculus with cut-elimination, denotational semantics, and faithfully embeds sequent calculus. The study of pomset logic has reopened with recent results on handsome proof nets, on its sequent calculus, or on its following calculi like deep inference by Guglielmi and Strassburger. Therefore, it is high time we published a thorough presentation of pomset logic, including published and unpublished material, old and new results. Pomset logic (1993) is a non-commutative variant of linear logic (1987) as for Lambek calculus (1958!) and it can also be used as a grammatical formalism. Those two calculi are quite different, but we hope that the algebraic presentation we give here, with formulas as algebraic terms and with a semantic notion of proof (net) correctness, better matches Lambek's view of what a logic should be.

==> review-Pomset-Retore-1.txt <==
Review for "Pomset Logic" by Christian Retoré

This paper is a personal account of the history and development and
features of pomset logic.

Pomset logic is, in my opinion, one of the most important offsprings
of linear logic and at the same time also one of the most-ignored
ones.  For this reason, I find it perfectly justified that the author
uses this platform to give a general overview of the results on pomset
logic, which are scattered all over the place in various journal and
conference papers, and unpublished technical reports. This is maybe
the most outrageous aspect: that the most important and deepest
results on pomset logic are still hidden in unpublished reports. Most
of them I knew, but some of them were new to me. In that
respect, this paper was very useful for me to read.

The paper should clearly be published. But I have two main concerns
about it.

1) It has obviously been written in a rush. There are many typos and
small errors and inconsistencies that should be fixed. I've listed the
ones I found below. But given my poor proof reading skills, I suspect
that there are many more.

2) The author should make up his mind about the intended
audience. Very often it feels like he is addressing his peers who
ignored him during the last 30 years. But I am afraid they will still
ignore him, making this paper a wasted effort. Instead, the author
should address the young student who has just learned (or not yet
learned) about linear logic. If the author manages to make this an
exciting text, by interleaving the beauty of pomset logic and its
properties together with the stories of their discoveries, then his
legacy will live on. Whenever I was pointing a student to pomset
logic, it was not evident which paper to start with. This paper could
be the entrance point. But for this to happen, the author should
directly address the student.

I suggest the author to ask a student to read it and point out
everything that is not clear. My judgement is not the best here, as I
am already familiar with the material.



Typos and other errors:
-----------------------

When refering to numbered theorems or figures use capitals. E.g,, p.2,
Footnote 2: Theorem 8 instead of theorem 8

p.2, both footnotes: period missing at the end.

p.2: 4th bullet: A(x B)  -> (A x B)

When a citation is given it should be before the period. E.g, p.3,
first line: "well [32]." instead of "well. [32]"

there should be no space before a footnote-number in the
text. E.g. p.2, l.-2, "semantics ^2" -> "semantics^2" or p.3 in the
middle "complex ^3" -> "complex^3"

p.3, fn.3: (R_k) for 1\le k \le n (without the "for" it is difficult
to parse)

p.3, fn.3,l.3: parenthesis missing after B_k

p.3,fn.3,l.6: "top" -> "to"

p.4: first bullet in differences: you say that one can have classical
Lambek and intuitionistic pomset. You should give references here. I
am aware of classical Lambek, but I have no idea how intuitionistic
pomset could look like. You can represent IMLL with "par" and
"tensor", using polarities. But then, how do you polarize "before"???

p.4 bottom: In the two publication lists, many numbers occur twice
(e.g., 5,18,34,31)

p.4 bottom: you say "three topics" and then list 4.

p.5, top: 42 and 43 are duplicates in the first list

p.5, bottom: a suggestion: use \triangleleft instead of < (due to lack
of typographic technology the choice was right 30 years ago, but now
it is a bit confusing, as < is a binary relation, whereas you need a
binary operation).

p.6: second paragraph "multiplicative"

p.7: "weak transitivity": maybe at this point it is a good idea to
cite Guglielmi: "A system of structure and interaction", as he has a
different (but equivalent) formulation of this condition (no triangle
with three different colors).

p.7, the three bullets in the middle of the page: why is the tensor in
the second bullet but not in the other two?

p.7 what is the "befst" in the last bullet? a missing backslash?

p.9: sec.2.5: the first paragraph is not even a sentence

p.9, l.-2: "SP partially ordered" -> "SP ordered"

p.9, fn.4: when you talk about the seaweed, you should also cite the
paper by Lamarche and De Groote on "Classical Non Associative Lambek
Calculus" and Lamarche's "On the Algebra of Structural Contexts".

p.10, second bullet: where does Delta come from? In any case, it is
not clear what you want to say in that bullet point.

p.11-16: I think section 3 and 4 contain the most important results on
pomset logic, but they are written a bit sloppy, and they are hard to
understand. I think I only understood them because I knew the material
already.

p.17: you should not say "impossible" just because Girard said
it. Besides Selinger's control categories, there is also
Strassburger's "On the Axiomatisation of Boolean Categories with and
without Medial" and Lamarche/Strassburger "Construction free Boolean
categories", and Dosen/Petric "Proof-Theoretical Coherence", all
related to deep inference.

p.17, sec.51,l.2: morphimms -> morphisms

p.18: "for all alpha,alpha' in x alpha coherent alpha'": add "we have"
in between. Otherwise it is impossible to parse. This is a general
rule when writing quantified formulas in text form: put some text in
between like "we have" or "it holds that" or something similar.

p.18, first bullet point: there should be no parentheses. make a real
phrase like: for all x in A, if ... then ...

p.18: in fact, all three bullet points are of the shape
for all ... if ... then ...
Just make it consistent, so that this is immediately visible to the reader.

p.19: the "exists i ... for all j ..." formula in the middle of the
page is not readable. Either put dots in the right places or write it
in English (check also the other quantified formulas in the paper).

p.21,l.3: oh -> of

p.21,fn.8: ,,

p.21,sec.6,l.4: "that it does": what does "it" refer to in that sentence?

p.21,sec.6,l.8: "Calculus of sequents sequent calculus"???

p.21,l.-2: "subsection 6": check place of the \label command

p.22, fig.4: tensor-label in tensor-rule

p.22, Prop.4: put ", or" after first item

p.22: proof of prop.5: "as" -> "has", "figure 5" -> "Figure 5",
"proposition 4" -> "Proposition 4"

p.23: "en R arc" -> "an R-arc"

p.25, Fig.6: "RnB" ?

p.28,fig.8: this is horrible typesetting from the last century. use
\text{} or \mbox{} for text in mathematical mode. Otherwise the
kerning and fonts and spaces are just wrong. Also the line breaks are
wrong in that figure.

p.29,fig.9: same

p.29: "Pierre that..." -> "Pierre whom ..."

p.29, l.-1: en -> an

p.26-30,figs 7,8,9,10: the par symbol in the figures is different.

p.31: last paragraph of sec.7: Please double-check the complexity
statements. I am not sure about the NP-results, given Nguyen's result
on the coNP-completeness of checking correctness of a pomset logic
proof.

p.33: the references are in italic, starting with [21]


